MIP Relaxations in Factorable Programming

In this paper, we develop new discrete relaxations for nonlinear expressions in factorable programming. We utilize specialized convexification results as well as composite relaxations to develop mixed-integer programming (MIP) relaxations. Our relaxations rely on ideal formulations of convex hulls of outer-functions over a combinatorial structure that captures local inner-function structure. The resulting relaxations often require fewer variables and are tighter than currently prevalent ones. Finally, we provide computational evidence to demonstrate that our relaxations close approximately 60-70% of the gap relative to McCormick relaxations and significantly improves the relaxations used in a state-of-the-art solver on various instances involving polynomial functions.

==> size1.txt <==
poi     scip  mc mip cr  crmip   mip1
-0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.02	0.0	0.0	0.0	0.0	0.0	0.0
0.03	0.0	0.0	0.0	0.0	0.0	0.0
0.04	0.0	0.0	0.0	0.0	0.02	0.0
0.05	0.0	0.0	0.0	0.0	0.02	0.0
0.06	0.0	0.0	0.0	0.0	0.02	0.0
0.07	0.0	0.0	0.0	0.0	0.03	0.0
0.08	0.0	0.0	0.0	0.01	0.05	0.0
0.09	0.0	0.0	0.0	0.01	0.07	0.0
0.1	0.0	0.0	0.0	0.01	0.07	0.0
0.11	0.0	0.0	0.0	0.02	0.07	0.0
0.12	0.0	0.0	0.0	0.02	0.07	0.0
0.13	0.0	0.0	0.0	0.02	0.09	0.0
0.14	0.0	0.0	0.01	0.02	0.11	0.01
0.15	0.0	0.0	0.01	0.02	0.14	0.01
0.16	0.0	0.0	0.01	0.03	0.16	0.01
0.17	0.0	0.0	0.01	0.03	0.16	0.01
0.18	0.0	0.0	0.01	0.05	0.16	0.01
0.19	0.0	0.0	0.01	0.06	0.17	0.01
0.2	0.0	0.0	0.01	0.06	0.23	0.01
0.21	0.0	0.0	0.01	0.08	0.26	0.01
0.22	0.0	0.0	0.01	0.08	0.28	0.01
0.23	0.0	0.0	0.01	0.09	0.29	0.01
0.24	0.0	0.0	0.02	0.11	0.33	0.02
0.25	0.0	0.0	0.02	0.11	0.37	0.02
0.26	0.0	0.0	0.03	0.14	0.39	0.03
0.27	0.0	0.0	0.03	0.14	0.44	0.03
0.28	0.0	0.0	0.03	0.15	0.47	0.03
0.29	0.0	0.0	0.04	0.15	0.48	0.04
0.3	0.0	0.0	0.05	0.15	0.5	0.05
0.31	0.0	0.0	0.05	0.21	0.54	0.05
0.32	0.0	0.0	0.06	0.22	0.59	0.06
0.33	0.0	0.0	0.06	0.26	0.63	0.06
0.34	0.0	0.0	0.07	0.27	0.68	0.07
0.35	0.0	0.0	0.07	0.3	0.71	0.07
0.36	0.0	0.0	0.07	0.36	0.73	0.07
0.37	0.0	0.0	0.09	0.39	0.76	0.09
0.38	0.01	0.0	0.1	0.43	0.81	0.1
0.39	0.01	0.0	0.11	0.45	0.83	0.11
0.4	0.01	0.0	0.12	0.5	0.84	0.12
0.41	0.01	0.0	0.15	0.51	0.88	0.15
0.42	0.01	0.0	0.18	0.54	0.92	0.18
0.43	0.01	0.0	0.2	0.57	0.92	0.2
0.44	0.02	0.0	0.24	0.6	0.93	0.24
0.45	0.03	0.0	0.29	0.67	0.93	0.29
0.46	0.03	0.0	0.32	0.71	0.94	0.32
0.47	0.03	0.0	0.38	0.75	0.96	0.38
0.48	0.03	0.0	0.39	0.77	0.98	0.39
0.49	0.03	0.0	0.4	0.81	0.98	0.4
0.5	0.04	0.0	0.41	0.85	0.98	0.41
0.51	0.04	0.0	0.42	0.9	0.98	0.42
0.52	0.04	0.0	0.45	0.9	0.98	0.45
0.53	0.04	0.0	0.48	0.91	0.99	0.48
0.54	0.05	0.0	0.54	0.92	0.99	0.54
0.55	0.05	0.0	0.57	0.93	0.99	0.57
0.56	0.06	0.0	0.62	0.96	1.0	0.62
0.57	0.06	0.0	0.62	0.96	1.0	0.62
0.58	0.06	0.0	0.66	0.98	1.0	0.66
0.59	0.06	0.0	0.69	0.99	1.0	0.69
0.6	0.06	0.0	0.7	1.0	1.0	0.7
0.61	0.06	0.0	0.73	1.0	1.0	0.73
0.62	0.07	0.0	0.75	1.0	1.0	0.75
0.63	0.07	0.0	0.82	1.0	1.0	0.82
0.64	0.08	0.0	0.85	1.0	1.0	0.86
0.65	0.08	0.0	0.87	1.0	1.0	0.87
0.66	0.08	0.0	0.94	1.0	1.0	0.94
0.67	0.08	0.0	0.95	1.0	1.0	0.95
0.68	0.09	0.0	0.97	1.0	1.0	0.97
0.69	0.1	0.0	0.97	1.0	1.0	0.97
0.7	0.12	0.0	0.97	1.0	1.0	0.97
0.71	0.12	0.0	0.98	1.0	1.0	0.98
0.72	0.12	0.0	0.98	1.0	1.0	0.98
0.73	0.12	0.0	0.99	1.0	1.0	0.99
0.74	0.18	0.0	0.99	1.0	1.0	0.99
0.75	0.18	0.0	1.0	1.0	1.0	1.0
0.76	0.2	0.0	1.0	1.0	1.0	1.0
0.77	0.25	0.0	1.0	1.0	1.0	1.0
0.78	0.28	0.0	1.0	1.0	1.0	1.0
0.79	0.3	0.0	1.0	1.0	1.0	1.0
0.8	0.33	0.0	1.0	1.0	1.0	1.0
0.81	0.36	0.0	1.0	1.0	1.0	1.0
0.82	0.41	0.0	1.0	1.0	1.0	1.0
0.83	0.41	0.0	1.0	1.0	1.0	1.0
0.84	0.42	0.0	1.0	1.0	1.0	1.0
0.85	0.42	0.0	1.0	1.0	1.0	1.0
0.86	0.46	0.0	1.0	1.0	1.0	1.0
0.87	0.48	0.0	1.0	1.0	1.0	1.0
0.88	0.51	0.0	1.0	1.0	1.0	1.0
0.89	0.54	0.0	1.0	1.0	1.0	1.0
0.9	0.59	0.0	1.0	1.0	1.0	1.0
0.91	0.61	0.0	1.0	1.0	1.0	1.0
0.92	0.65	0.0	1.0	1.0	1.0	1.0
0.93	0.69	0.0	1.0	1.0	1.0	1.0
0.94	0.8	0.01	1.0	1.0	1.0	1.0
0.95	0.83	0.01	1.0	1.0	1.0	1.0
0.96	0.88	0.01	1.0	1.0	1.0	1.0
0.97	0.92	0.01	1.0	1.0	1.0	1.0
0.98	0.97	0.01	1.0	1.0	1.0	1.0
0.99	0.99	0.01	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> size1plus.txt <==
poi     scip	mc	mip	cr	crmip	mip1	cr1	crmip1	mip2	cr2	crmip2	mip3	cr3	crmip3	
-0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01	0.0	0.0	0.02
0.02	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.03	0.0	0.0	0.03
0.03	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.04	0.0	0.0	0.06
0.04	0.01	0.0	0.0	0.0	0.02	0.0	0.0	0.02	0.0	0.0	0.06	0.01	0.0	0.08
0.05	0.01	0.0	0.0	0.0	0.02	0.0	0.0	0.04	0.0	0.01	0.09	0.02	0.01	0.11
0.06	0.01	0.0	0.0	0.0	0.02	0.0	0.01	0.05	0.01	0.01	0.1	0.02	0.01	0.15
0.07	0.01	0.0	0.0	0.0	0.03	0.0	0.01	0.05	0.01	0.01	0.13	0.04	0.01	0.19
0.08	0.01	0.0	0.0	0.01	0.05	0.0	0.01	0.06	0.01	0.02	0.17	0.05	0.02	0.2
0.09	0.01	0.0	0.0	0.01	0.07	0.01	0.02	0.06	0.01	0.02	0.21	0.05	0.02	0.23
0.1	0.01	0.0	0.0	0.01	0.07	0.01	0.02	0.06	0.04	0.02	0.29	0.05	0.02	0.27
0.11	0.01	0.0	0.0	0.02	0.07	0.01	0.02	0.08	0.04	0.02	0.32	0.05	0.02	0.31
0.12	0.01	0.0	0.0	0.02	0.08	0.01	0.02	0.11	0.05	0.02	0.35	0.05	0.02	0.34
0.13	0.01	0.0	0.0	0.02	0.09	0.01	0.02	0.14	0.06	0.02	0.39	0.05	0.02	0.39
0.14	0.01	0.0	0.01	0.02	0.11	0.01	0.02	0.16	0.07	0.02	0.42	0.06	0.02	0.43
0.15	0.01	0.0	0.01	0.02	0.14	0.01	0.02	0.16	0.08	0.05	0.44	0.07	0.05	0.47
0.16	0.01	0.0	0.01	0.02	0.16	0.01	0.05	0.17	0.09	0.07	0.49	0.08	0.07	0.51
0.17	0.01	0.0	0.01	0.03	0.17	0.01	0.05	0.18	0.1	0.07	0.51	0.09	0.07	0.55
0.18	0.01	0.0	0.01	0.05	0.17	0.01	0.06	0.24	0.1	0.07	0.56	0.11	0.08	0.58
0.19	0.01	0.0	0.01	0.06	0.18	0.01	0.07	0.25	0.1	0.08	0.61	0.13	0.08	0.65
0.2	0.01	0.0	0.01	0.06	0.23	0.01	0.07	0.27	0.13	0.1	0.67	0.13	0.08	0.7
0.21	0.01	0.0	0.01	0.08	0.26	0.01	0.07	0.28	0.18	0.1	0.7	0.16	0.1	0.71
0.22	0.01	0.0	0.01	0.08	0.29	0.01	0.09	0.3	0.18	0.12	0.73	0.19	0.12	0.73
0.23	0.01	0.0	0.01	0.09	0.29	0.02	0.12	0.31	0.19	0.15	0.77	0.22	0.15	0.76
0.24	0.02	0.0	0.02	0.11	0.33	0.02	0.16	0.37	0.21	0.16	0.77	0.25	0.16	0.82
0.25	0.02	0.0	0.02	0.11	0.37	0.03	0.16	0.39	0.23	0.17	0.79	0.27	0.16	0.83
0.26	0.02	0.0	0.03	0.14	0.39	0.03	0.16	0.4	0.23	0.17	0.81	0.29	0.17	0.85
0.27	0.02	0.0	0.03	0.14	0.44	0.03	0.17	0.45	0.26	0.19	0.85	0.35	0.18	0.86
0.28	0.03	0.0	0.03	0.15	0.47	0.05	0.2	0.5	0.27	0.2	0.86	0.36	0.21	0.87
0.29	0.03	0.0	0.04	0.15	0.48	0.05	0.22	0.55	0.33	0.24	0.88	0.37	0.24	0.88
0.3	0.03	0.0	0.05	0.15	0.51	0.05	0.25	0.58	0.37	0.25	0.89	0.39	0.26	0.89
0.31	0.03	0.0	0.05	0.22	0.55	0.06	0.27	0.6	0.42	0.29	0.9	0.43	0.28	0.9
0.32	0.03	0.0	0.06	0.24	0.6	0.07	0.28	0.62	0.43	0.31	0.91	0.46	0.29	0.91
0.33	0.03	0.0	0.06	0.27	0.64	0.08	0.31	0.64	0.47	0.35	0.91	0.48	0.34	0.91
0.34	0.03	0.0	0.08	0.29	0.68	0.1	0.36	0.67	0.49	0.39	0.92	0.51	0.37	0.91
0.35	0.03	0.0	0.08	0.32	0.71	0.11	0.38	0.69	0.52	0.41	0.92	0.56	0.41	0.92
0.36	0.04	0.0	0.09	0.38	0.74	0.12	0.43	0.76	0.55	0.45	0.96	0.59	0.45	0.95
0.37	0.04	0.0	0.11	0.4	0.76	0.13	0.46	0.81	0.59	0.5	0.96	0.6	0.48	0.95
0.38	0.04	0.0	0.12	0.44	0.81	0.13	0.51	0.84	0.65	0.54	0.97	0.64	0.54	0.95
0.39	0.05	0.0	0.13	0.45	0.83	0.13	0.53	0.85	0.68	0.55	0.97	0.66	0.55	0.95
0.4	0.05	0.0	0.14	0.51	0.84	0.16	0.55	0.85	0.69	0.57	0.98	0.67	0.56	0.95
0.41	0.07	0.0	0.16	0.52	0.88	0.2	0.56	0.87	0.7	0.64	0.98	0.69	0.61	0.97
0.42	0.07	0.0	0.19	0.55	0.92	0.24	0.63	0.89	0.72	0.67	0.98	0.74	0.67	0.97
0.43	0.08	0.0	0.21	0.58	0.92	0.24	0.68	0.9	0.76	0.72	0.98	0.77	0.73	0.97
0.44	0.09	0.0	0.25	0.61	0.93	0.26	0.72	0.92	0.81	0.74	0.98	0.82	0.74	0.98
0.45	0.09	0.0	0.3	0.67	0.94	0.28	0.73	0.94	0.84	0.77	0.99	0.83	0.76	0.98
0.46	0.09	0.0	0.33	0.71	0.94	0.33	0.76	0.96	0.84	0.79	0.99	0.85	0.78	0.98
0.47	0.09	0.0	0.39	0.75	0.96	0.35	0.8	0.97	0.87	0.83	0.99	0.87	0.82	0.99
0.48	0.1	0.0	0.39	0.77	0.98	0.36	0.83	0.97	0.89	0.86	0.99	0.9	0.85	0.99
0.49	0.1	0.0	0.4	0.82	0.98	0.37	0.89	0.97	0.9	0.91	0.99	0.91	0.9	1.0
0.5	0.12	0.0	0.41	0.85	0.98	0.41	0.9	0.98	0.92	0.92	1.0	0.91	0.91	1.0
0.51	0.12	0.0	0.42	0.9	0.98	0.41	0.92	0.99	0.94	0.92	1.0	0.93	0.92	1.0
0.52	0.12	0.0	0.45	0.9	0.98	0.43	0.92	0.99	0.95	0.93	1.0	0.94	0.93	1.0
0.53	0.15	0.0	0.48	0.91	0.99	0.5	0.93	1.0	0.97	0.93	1.0	0.96	0.93	1.0
0.54	0.15	0.0	0.54	0.92	0.99	0.52	0.94	1.0	0.97	0.95	1.0	0.96	0.95	1.0
0.55	0.15	0.0	0.57	0.93	0.99	0.53	0.95	1.0	0.97	0.97	1.0	0.96	0.96	1.0
0.56	0.15	0.0	0.62	0.96	1.0	0.57	0.97	1.0	0.98	0.98	1.0	0.98	0.98	1.0
0.57	0.16	0.0	0.62	0.96	1.0	0.58	0.99	1.0	0.98	0.99	1.0	0.98	0.99	1.0
0.58	0.18	0.0	0.66	0.98	1.0	0.63	0.99	1.0	0.98	0.99	1.0	0.99	0.99	1.0
0.59	0.18	0.0	0.69	0.99	1.0	0.69	1.0	1.0	0.98	0.99	1.0	0.99	1.0	1.0
0.6	0.2	0.0	0.7	1.0	1.0	0.71	1.0	1.0	0.99	1.0	1.0	0.99	1.0	1.0
0.61	0.21	0.0	0.73	1.0	1.0	0.76	1.0	1.0	0.99	1.0	1.0	0.99	1.0	1.0
0.62	0.22	0.0	0.75	1.0	1.0	0.83	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.63	0.24	0.0	0.82	1.0	1.0	0.85	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.64	0.25	0.0	0.85	1.0	1.0	0.87	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.65	0.27	0.0	0.87	1.0	1.0	0.9	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.66	0.27	0.0	0.94	1.0	1.0	0.94	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.67	0.29	0.0	0.95	1.0	1.0	0.96	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.68	0.29	0.0	0.97	1.0	1.0	0.96	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.69	0.3	0.0	0.97	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.7	0.32	0.0	0.97	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.71	0.32	0.0	0.98	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.72	0.36	0.0	0.98	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.73	0.36	0.0	0.99	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.74	0.38	0.0	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.75	0.39	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.76	0.4	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.77	0.41	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.78	0.42	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.79	0.43	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.8	0.47	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.81	0.48	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.82	0.51	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.83	0.54	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.84	0.56	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.85	0.59	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.86	0.61	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.87	0.62	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.88	0.65	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.89	0.69	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.9	0.7	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.91	0.74	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.92	0.78	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.93	0.81	0.02	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.94	0.88	0.04	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.95	0.9	0.04	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.96	0.93	0.04	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.97	0.93	0.04	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.98	0.94	0.04	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.99	0.96	0.04	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> size2.txt <==
poi     scip  mc mip cr  crmip   mip1
-0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.02	0.0	0.0	0.0	0.0	0.0	0.0
0.03	0.0	0.0	0.0	0.0	0.0	0.0
0.04	0.0	0.0	0.0	0.0	0.0	0.0
0.05	0.0	0.0	0.0	0.0	0.0	0.0
0.06	0.0	0.0	0.0	0.0	0.0	0.0
0.07	0.0	0.0	0.0	0.0	0.0	0.0
0.08	0.0	0.0	0.0	0.0	0.01	0.0
0.09	0.0	0.0	0.0	0.0	0.01	0.0
0.1	0.0	0.0	0.0	0.0	0.01	0.0
0.11	0.0	0.0	0.0	0.0	0.02	0.0
0.12	0.0	0.0	0.0	0.0	0.03	0.0
0.13	0.0	0.0	0.0	0.0	0.04	0.0
0.14	0.0	0.0	0.0	0.0	0.04	0.0
0.15	0.0	0.0	0.0	0.0	0.05	0.0
0.16	0.0	0.0	0.0	0.0	0.05	0.0
0.17	0.0	0.0	0.0	0.01	0.08	0.0
0.18	0.0	0.0	0.0	0.01	0.11	0.0
0.19	0.0	0.0	0.0	0.01	0.16	0.0
0.2	0.0	0.0	0.0	0.01	0.2	0.0
0.21	0.0	0.0	0.0	0.01	0.25	0.0
0.22	0.0	0.0	0.0	0.01	0.31	0.0
0.23	0.0	0.0	0.01	0.01	0.35	0.01
0.24	0.0	0.0	0.01	0.02	0.36	0.01
0.25	0.0	0.0	0.01	0.04	0.4	0.01
0.26	0.0	0.0	0.01	0.05	0.44	0.01
0.27	0.0	0.0	0.01	0.09	0.51	0.01
0.28	0.0	0.0	0.01	0.11	0.6	0.01
0.29	0.0	0.0	0.01	0.15	0.65	0.01
0.3	0.0	0.0	0.02	0.2	0.66	0.02
0.31	0.0	0.0	0.03	0.25	0.69	0.03
0.32	0.0	0.0	0.05	0.29	0.7	0.05
0.33	0.0	0.0	0.07	0.31	0.73	0.07
0.34	0.0	0.0	0.09	0.36	0.79	0.09
0.35	0.0	0.0	0.09	0.4	0.81	0.09
0.36	0.0	0.0	0.09	0.42	0.84	0.09
0.37	0.0	0.0	0.12	0.48	0.85	0.12
0.38	0.0	0.0	0.14	0.52	0.86	0.14
0.39	0.0	0.0	0.18	0.55	0.89	0.18
0.4	0.0	0.0	0.19	0.59	0.92	0.19
0.41	0.0	0.0	0.25	0.62	0.92	0.25
0.42	0.0	0.0	0.28	0.66	0.92	0.28
0.43	0.0	0.0	0.29	0.71	0.94	0.29
0.44	0.0	0.0	0.3	0.73	0.94	0.3
0.45	0.0	0.0	0.33	0.75	0.95	0.33
0.46	0.0	0.0	0.37	0.78	0.96	0.37
0.47	0.0	0.0	0.41	0.78	0.97	0.41
0.48	0.0	0.0	0.45	0.86	0.97	0.45
0.49	0.0	0.0	0.48	0.87	0.97	0.48
0.5	0.01	0.0	0.49	0.9	0.98	0.49
0.51	0.01	0.0	0.52	0.92	0.98	0.52
0.52	0.01	0.0	0.56	0.93	0.98	0.56
0.53	0.01	0.0	0.62	0.93	0.98	0.62
0.54	0.01	0.0	0.65	0.95	0.98	0.65
0.55	0.01	0.0	0.69	0.96	0.98	0.69
0.56	0.02	0.0	0.7	0.96	0.98	0.7
0.57	0.02	0.0	0.71	0.97	0.98	0.71
0.58	0.02	0.0	0.74	0.98	1.0	0.74
0.59	0.02	0.0	0.78	0.98	1.0	0.78
0.6	0.02	0.0	0.81	0.98	1.0	0.81
0.61	0.02	0.0	0.84	0.99	1.0	0.84
0.62	0.02	0.0	0.88	0.99	1.0	0.88
0.63	0.02	0.0	0.89	1.0	1.0	0.89
0.64	0.02	0.0	0.91	1.0	1.0	0.91
0.65	0.02	0.0	0.92	1.0	1.0	0.92
0.66	0.04	0.0	0.93	1.0	1.0	0.93
0.67	0.06	0.0	0.95	1.0	1.0	0.95
0.68	0.06	0.0	0.95	1.0	1.0	0.95
0.69	0.07	0.0	0.95	1.0	1.0	0.95
0.7	0.07	0.0	0.95	1.0	1.0	0.95
0.71	0.08	0.0	0.97	1.0	1.0	0.97
0.72	0.08	0.0	0.97	1.0	1.0	0.97
0.73	0.09	0.0	0.98	1.0	1.0	0.98
0.74	0.1	0.0	0.98	1.0	1.0	0.98
0.75	0.15	0.0	0.98	1.0	1.0	0.98
0.76	0.17	0.0	0.99	1.0	1.0	0.99
0.77	0.19	0.0	0.99	1.0	1.0	0.99
0.78	0.23	0.0	0.99	1.0	1.0	0.99
0.79	0.26	0.0	0.99	1.0	1.0	0.99
0.8	0.26	0.0	0.99	1.0	1.0	0.99
0.81	0.3	0.0	0.99	1.0	1.0	0.99
0.82	0.36	0.0	0.99	1.0	1.0	0.99
0.83	0.41	0.0	0.99	1.0	1.0	0.99
0.84	0.43	0.0	0.99	1.0	1.0	0.99
0.85	0.46	0.0	0.99	1.0	1.0	0.99
0.86	0.5	0.0	0.99	1.0	1.0	0.99
0.87	0.55	0.0	0.99	1.0	1.0	0.99
0.88	0.6	0.0	0.99	1.0	1.0	0.99
0.89	0.64	0.0	1.0	1.0	1.0	1.0
0.9	0.66	0.0	1.0	1.0	1.0	1.0
0.91	0.68	0.0	1.0	1.0	1.0	1.0
0.92	0.71	0.0	1.0	1.0	1.0	1.0
0.93	0.77	0.0	1.0	1.0	1.0	1.0
0.94	0.82	0.01	1.0	1.0	1.0	1.0
0.95	0.86	0.01	1.0	1.0	1.0	1.0
0.96	0.88	0.01	1.0	1.0	1.0	1.0
0.97	0.9	0.01	1.0	1.0	1.0	1.0
0.98	0.95	0.02	1.0	1.0	1.0	1.0
0.99	0.96	0.02	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> size2plus.txt <==
poi     scip	mc	mip	cr	crmip	mip1	cr1	crmip1	mip2	cr2	crmip2	mip3	cr3	crmip3	
-0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.02	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.03
0.03	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02	0.01	0.0	0.04
0.04	0.0	0.0	0.0	0.0	0.01	0.0	0.0	0.01	0.01	0.01	0.04	0.01	0.01	0.05
0.05	0.0	0.0	0.0	0.0	0.01	0.0	0.01	0.01	0.01	0.01	0.06	0.02	0.01	0.08
0.06	0.0	0.0	0.0	0.0	0.01	0.01	0.01	0.01	0.01	0.01	0.1	0.02	0.01	0.17
0.07	0.0	0.0	0.0	0.0	0.02	0.01	0.01	0.03	0.01	0.02	0.12	0.03	0.01	0.22
0.08	0.0	0.0	0.01	0.01	0.02	0.01	0.02	0.05	0.01	0.03	0.16	0.04	0.03	0.29
0.09	0.0	0.0	0.01	0.01	0.02	0.01	0.03	0.07	0.03	0.03	0.24	0.06	0.03	0.36
0.1	0.0	0.0	0.01	0.01	0.05	0.01	0.03	0.07	0.03	0.03	0.3	0.06	0.03	0.4
0.11	0.0	0.0	0.01	0.02	0.06	0.01	0.03	0.07	0.04	0.03	0.37	0.09	0.03	0.44
0.12	0.0	0.0	0.01	0.03	0.07	0.01	0.03	0.1	0.05	0.06	0.4	0.09	0.04	0.45
0.13	0.0	0.0	0.01	0.04	0.1	0.01	0.05	0.1	0.08	0.06	0.42	0.11	0.06	0.53
0.14	0.0	0.0	0.01	0.05	0.1	0.03	0.05	0.11	0.09	0.06	0.44	0.12	0.06	0.56
0.15	0.0	0.0	0.02	0.05	0.1	0.03	0.05	0.15	0.11	0.07	0.51	0.14	0.07	0.59
0.16	0.0	0.0	0.03	0.05	0.11	0.03	0.06	0.2	0.13	0.08	0.57	0.14	0.08	0.63
0.17	0.0	0.0	0.03	0.07	0.13	0.04	0.08	0.21	0.15	0.1	0.64	0.15	0.08	0.65
0.18	0.0	0.0	0.05	0.07	0.17	0.04	0.09	0.31	0.18	0.11	0.69	0.18	0.1	0.68
0.19	0.0	0.0	0.06	0.07	0.23	0.05	0.1	0.34	0.19	0.12	0.72	0.2	0.11	0.74
0.2	0.0	0.0	0.06	0.07	0.28	0.05	0.12	0.36	0.23	0.13	0.74	0.22	0.13	0.76
0.21	0.0	0.0	0.06	0.1	0.33	0.07	0.12	0.39	0.27	0.13	0.75	0.25	0.13	0.78
0.22	0.0	0.0	0.06	0.11	0.39	0.07	0.12	0.44	0.28	0.13	0.77	0.28	0.13	0.79
0.23	0.0	0.0	0.07	0.11	0.42	0.07	0.13	0.47	0.29	0.16	0.81	0.33	0.15	0.81
0.24	0.0	0.0	0.07	0.11	0.43	0.08	0.15	0.5	0.3	0.2	0.83	0.36	0.18	0.83
0.25	0.0	0.01	0.08	0.12	0.46	0.09	0.18	0.53	0.33	0.21	0.85	0.4	0.21	0.83
0.26	0.0	0.01	0.09	0.12	0.51	0.09	0.21	0.61	0.37	0.23	0.86	0.43	0.22	0.84
0.27	0.0	0.01	0.09	0.16	0.58	0.1	0.26	0.62	0.42	0.28	0.87	0.47	0.26	0.86
0.28	0.0	0.01	0.09	0.18	0.64	0.1	0.28	0.64	0.47	0.31	0.89	0.49	0.31	0.88
0.29	0.01	0.01	0.09	0.24	0.69	0.1	0.31	0.67	0.51	0.35	0.91	0.49	0.34	0.88
0.3	0.01	0.01	0.1	0.27	0.7	0.11	0.36	0.73	0.54	0.39	0.92	0.53	0.37	0.88
0.31	0.01	0.01	0.11	0.31	0.73	0.12	0.38	0.77	0.57	0.42	0.93	0.53	0.42	0.88
0.32	0.01	0.01	0.14	0.34	0.75	0.13	0.41	0.78	0.59	0.44	0.93	0.55	0.43	0.92
0.33	0.01	0.01	0.15	0.36	0.76	0.14	0.42	0.8	0.62	0.46	0.94	0.61	0.45	0.94
0.34	0.01	0.01	0.17	0.42	0.8	0.17	0.44	0.81	0.64	0.5	0.94	0.66	0.49	0.97
0.35	0.01	0.01	0.18	0.45	0.83	0.21	0.49	0.85	0.68	0.59	0.94	0.68	0.56	0.97
0.36	0.01	0.02	0.18	0.47	0.86	0.22	0.57	0.87	0.68	0.59	0.97	0.69	0.59	0.97
0.37	0.01	0.03	0.19	0.52	0.87	0.23	0.58	0.88	0.68	0.61	0.98	0.72	0.6	0.97
0.38	0.01	0.04	0.2	0.55	0.87	0.25	0.64	0.9	0.71	0.66	0.98	0.75	0.66	0.97
0.39	0.02	0.04	0.23	0.59	0.89	0.26	0.65	0.92	0.72	0.68	0.98	0.76	0.69	0.97
0.4	0.02	0.04	0.24	0.63	0.91	0.27	0.69	0.93	0.73	0.7	0.99	0.8	0.7	0.98
0.41	0.02	0.04	0.3	0.66	0.92	0.28	0.73	0.94	0.76	0.73	0.99	0.82	0.72	0.99
0.42	0.02	0.04	0.33	0.69	0.92	0.3	0.74	0.94	0.78	0.79	0.99	0.83	0.78	0.99
0.43	0.02	0.04	0.34	0.74	0.94	0.37	0.79	0.97	0.82	0.8	0.99	0.85	0.8	0.99
0.44	0.02	0.06	0.35	0.76	0.94	0.41	0.8	0.97	0.86	0.83	0.99	0.86	0.82	0.99
0.45	0.02	0.06	0.39	0.76	0.95	0.47	0.83	0.97	0.88	0.86	0.99	0.86	0.86	0.99
0.46	0.03	0.07	0.43	0.79	0.97	0.51	0.87	0.98	0.89	0.88	0.99	0.87	0.87	0.99
0.47	0.03	0.07	0.47	0.79	0.98	0.51	0.88	0.98	0.9	0.88	0.99	0.87	0.88	0.99
0.48	0.03	0.07	0.51	0.87	0.98	0.53	0.89	0.98	0.92	0.9	0.99	0.88	0.9	0.99
0.49	0.03	0.07	0.53	0.89	0.98	0.54	0.9	0.98	0.94	0.93	0.99	0.92	0.93	0.99
0.5	0.03	0.07	0.54	0.91	0.99	0.58	0.94	0.98	0.94	0.95	0.99	0.93	0.95	0.99
0.51	0.04	0.08	0.56	0.93	0.99	0.61	0.95	0.99	0.94	0.96	0.99	0.93	0.95	1.0
0.52	0.04	0.08	0.6	0.94	0.99	0.65	0.96	0.99	0.94	0.96	0.99	0.93	0.96	1.0
0.53	0.04	0.08	0.65	0.94	0.99	0.69	0.96	0.99	0.96	0.96	1.0	0.95	0.96	1.0
0.54	0.05	0.08	0.69	0.96	0.99	0.71	0.96	0.99	0.96	0.98	1.0	0.96	0.96	1.0
0.55	0.05	0.08	0.73	0.96	0.99	0.71	0.98	0.99	0.96	0.98	1.0	0.97	0.98	1.0
0.56	0.05	0.08	0.74	0.97	0.99	0.71	0.98	1.0	0.97	0.98	1.0	0.98	0.99	1.0
0.57	0.05	0.08	0.75	0.98	0.99	0.71	0.99	1.0	0.97	1.0	1.0	0.98	0.99	1.0
0.58	0.05	0.08	0.76	0.99	1.0	0.76	0.99	1.0	0.99	1.0	1.0	0.99	1.0	1.0
0.59	0.06	0.08	0.8	0.99	1.0	0.8	1.0	1.0	0.99	1.0	1.0	0.99	1.0	1.0
0.6	0.06	0.08	0.83	0.99	1.0	0.82	1.0	1.0	0.99	1.0	1.0	1.0	1.0	1.0
0.61	0.06	0.08	0.84	1.0	1.0	0.85	1.0	1.0	0.99	1.0	1.0	1.0	1.0	1.0
0.62	0.06	0.08	0.88	1.0	1.0	0.88	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.63	0.06	0.08	0.89	1.0	1.0	0.93	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.64	0.06	0.08	0.91	1.0	1.0	0.95	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.65	0.06	0.08	0.92	1.0	1.0	0.95	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.66	0.07	0.08	0.93	1.0	1.0	0.96	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.67	0.09	0.08	0.94	1.0	1.0	0.96	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.68	0.12	0.08	0.95	1.0	1.0	0.96	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.69	0.13	0.08	0.95	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.7	0.14	0.08	0.95	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.71	0.14	0.08	0.97	1.0	1.0	0.98	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.72	0.15	0.09	0.97	1.0	1.0	0.98	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.73	0.16	0.09	0.98	1.0	1.0	0.98	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.74	0.18	0.09	0.98	1.0	1.0	0.98	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.75	0.19	0.09	0.98	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.76	0.22	0.09	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.77	0.25	0.09	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.78	0.27	0.1	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.79	0.29	0.11	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.8	0.34	0.11	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.81	0.36	0.11	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.82	0.38	0.11	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.83	0.43	0.11	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.84	0.44	0.11	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.85	0.47	0.12	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.86	0.49	0.12	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.87	0.52	0.12	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.88	0.57	0.12	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.89	0.61	0.12	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.9	0.63	0.12	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.91	0.67	0.12	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.92	0.69	0.13	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.93	0.73	0.14	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.94	0.73	0.14	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.95	0.76	0.14	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.96	0.78	0.14	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.97	0.81	0.15	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.98	0.82	0.15	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.99	0.84	0.15	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> size3.txt <==
poi     scip  mc mip cr  crmip   mip1
-0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.02	0.0	0.0	0.0	0.0	0.0	0.0
0.03	0.0	0.0	0.0	0.0	0.0	0.0
0.04	0.0	0.0	0.0	0.0	0.0	0.0
0.05	0.0	0.0	0.0	0.0	0.0	0.0
0.06	0.0	0.0	0.0	0.0	0.0	0.0
0.07	0.0	0.0	0.0	0.0	0.0	0.0
0.08	0.0	0.0	0.0	0.0	0.0	0.0
0.09	0.0	0.0	0.0	0.0	0.0	0.0
0.1	0.0	0.0	0.0	0.0	0.01	0.0
0.11	0.0	0.0	0.0	0.0	0.01	0.0
0.12	0.0	0.0	0.0	0.0	0.02	0.0
0.13	0.0	0.0	0.0	0.0	0.02	0.0
0.14	0.0	0.0	0.0	0.0	0.03	0.0
0.15	0.0	0.0	0.0	0.0	0.03	0.0
0.16	0.0	0.0	0.0	0.0	0.05	0.0
0.17	0.0	0.0	0.0	0.0	0.06	0.0
0.18	0.0	0.0	0.0	0.0	0.06	0.0
0.19	0.0	0.0	0.0	0.0	0.08	0.0
0.2	0.0	0.0	0.0	0.01	0.11	0.0
0.21	0.0	0.0	0.0	0.01	0.12	0.0
0.22	0.0	0.0	0.0	0.02	0.19	0.0
0.23	0.0	0.0	0.0	0.02	0.23	0.0
0.24	0.0	0.0	0.0	0.02	0.29	0.0
0.25	0.0	0.0	0.0	0.03	0.36	0.0
0.26	0.0	0.0	0.0	0.05	0.41	0.0
0.27	0.0	0.0	0.0	0.06	0.44	0.0
0.28	0.0	0.0	0.0	0.07	0.47	0.0
0.29	0.0	0.0	0.0	0.08	0.53	0.0
0.3	0.0	0.0	0.01	0.12	0.59	0.01
0.31	0.0	0.0	0.01	0.13	0.6	0.01
0.32	0.0	0.0	0.01	0.16	0.65	0.01
0.33	0.0	0.0	0.01	0.19	0.68	0.01
0.34	0.0	0.0	0.01	0.21	0.7	0.01
0.35	0.0	0.0	0.02	0.27	0.72	0.02
0.36	0.0	0.0	0.03	0.32	0.74	0.03
0.37	0.0	0.0	0.04	0.36	0.79	0.04
0.38	0.0	0.0	0.05	0.42	0.82	0.05
0.39	0.0	0.0	0.06	0.47	0.84	0.06
0.4	0.0	0.0	0.07	0.5	0.86	0.07
0.41	0.0	0.0	0.08	0.57	0.88	0.08
0.42	0.0	0.0	0.12	0.6	0.88	0.12
0.43	0.0	0.0	0.15	0.64	0.91	0.15
0.44	0.0	0.0	0.19	0.66	0.93	0.19
0.45	0.0	0.0	0.21	0.72	0.96	0.21
0.46	0.0	0.0	0.24	0.78	0.99	0.24
0.47	0.0	0.0	0.25	0.78	0.99	0.25
0.48	0.0	0.0	0.3	0.84	1.0	0.3
0.49	0.0	0.0	0.33	0.86	1.0	0.33
0.5	0.0	0.0	0.39	0.88	1.0	0.39
0.51	0.0	0.0	0.42	0.9	1.0	0.42
0.52	0.01	0.0	0.51	0.93	1.0	0.51
0.53	0.01	0.0	0.58	0.96	1.0	0.58
0.54	0.01	0.0	0.66	0.97	1.0	0.66
0.55	0.01	0.0	0.7	0.99	1.0	0.7
0.56	0.01	0.0	0.76	0.99	1.0	0.76
0.57	0.01	0.0	0.79	1.0	1.0	0.79
0.58	0.01	0.0	0.81	1.0	1.0	0.81
0.59	0.01	0.0	0.81	1.0	1.0	0.81
0.6	0.01	0.0	0.86	1.0	1.0	0.86
0.61	0.01	0.0	0.89	1.0	1.0	0.89
0.62	0.01	0.0	0.92	1.0	1.0	0.92
0.63	0.02	0.0	0.95	1.0	1.0	0.95
0.64	0.02	0.0	0.97	1.0	1.0	0.97
0.65	0.02	0.0	1.0	1.0	1.0	1.0
0.66	0.02	0.0	1.0	1.0	1.0	1.0
0.67	0.03	0.0	1.0	1.0	1.0	1.0
0.68	0.04	0.0	1.0	1.0	1.0	1.0
0.69	0.06	0.0	1.0	1.0	1.0	1.0
0.7	0.06	0.0	1.0	1.0	1.0	1.0
0.71	0.08	0.0	1.0	1.0	1.0	1.0
0.72	0.09	0.0	1.0	1.0	1.0	1.0
0.73	0.09	0.0	1.0	1.0	1.0	1.0
0.74	0.09	0.0	1.0	1.0	1.0	1.0
0.75	0.1	0.0	1.0	1.0	1.0	1.0
0.76	0.1	0.0	1.0	1.0	1.0	1.0
0.77	0.13	0.0	1.0	1.0	1.0	1.0
0.78	0.14	0.0	1.0	1.0	1.0	1.0
0.79	0.15	0.0	1.0	1.0	1.0	1.0
0.8	0.16	0.0	1.0	1.0	1.0	1.0
0.81	0.21	0.0	1.0	1.0	1.0	1.0
0.82	0.26	0.0	1.0	1.0	1.0	1.0
0.83	0.3	0.0	1.0	1.0	1.0	1.0
0.84	0.34	0.0	1.0	1.0	1.0	1.0
0.85	0.38	0.0	1.0	1.0	1.0	1.0
0.86	0.45	0.0	1.0	1.0	1.0	1.0
0.87	0.55	0.0	1.0	1.0	1.0	1.0
0.88	0.59	0.0	1.0	1.0	1.0	1.0
0.89	0.63	0.0	1.0	1.0	1.0	1.0
0.9	0.7	0.0	1.0	1.0	1.0	1.0
0.91	0.73	0.0	1.0	1.0	1.0	1.0
0.92	0.81	0.0	1.0	1.0	1.0	1.0
0.93	0.82	0.0	1.0	1.0	1.0	1.0
0.94	0.91	0.0	1.0	1.0	1.0	1.0
0.95	0.96	0.0	1.0	1.0	1.0	1.0
0.96	0.99	0.0	1.0	1.0	1.0	1.0
0.97	1.0	0.0	1.0	1.0	1.0	1.0
0.98	1.0	0.0	1.0	1.0	1.0	1.0
0.99	1.0	0.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> size3plus.txt <==
poi     scip	mc	mip	cr	crmip	mip1	cr1	crmip1	mip2	cr2	crmip2	mip3	cr3	crmip3	
-0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.02	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.03	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01	0.0	0.0	0.0
0.04	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01	0.0	0.0	0.02
0.05	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.01	0.0	0.0	0.03
0.06	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.02	0.0	0.0	0.04
0.07	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.03	0.0	0.0	0.06
0.08	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.01	0.0	0.0	0.05	0.0	0.0	0.1
0.09	0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.01	0.0	0.0	0.09	0.0	0.0	0.12
0.1	0.01	0.0	0.0	0.0	0.01	0.0	0.0	0.01	0.0	0.0	0.1	0.0	0.0	0.14
0.11	0.01	0.0	0.0	0.0	0.01	0.0	0.0	0.01	0.0	0.0	0.15	0.01	0.0	0.18
0.12	0.01	0.0	0.0	0.0	0.02	0.0	0.0	0.01	0.0	0.0	0.19	0.01	0.0	0.23
0.13	0.01	0.0	0.0	0.0	0.02	0.0	0.0	0.02	0.0	0.0	0.26	0.01	0.0	0.27
0.14	0.01	0.0	0.0	0.0	0.03	0.0	0.0	0.03	0.0	0.0	0.31	0.02	0.0	0.3
0.15	0.01	0.0	0.0	0.0	0.03	0.0	0.0	0.04	0.0	0.01	0.4	0.02	0.01	0.37
0.16	0.01	0.0	0.0	0.0	0.05	0.0	0.0	0.07	0.01	0.01	0.41	0.03	0.01	0.46
0.17	0.01	0.0	0.0	0.0	0.06	0.0	0.01	0.12	0.01	0.02	0.46	0.03	0.01	0.5
0.18	0.01	0.0	0.0	0.0	0.06	0.0	0.01	0.14	0.03	0.02	0.53	0.05	0.02	0.55
0.19	0.01	0.0	0.0	0.0	0.09	0.0	0.02	0.2	0.03	0.03	0.6	0.05	0.03	0.59
0.2	0.01	0.0	0.0	0.01	0.1	0.0	0.03	0.24	0.04	0.03	0.63	0.06	0.03	0.62
0.21	0.01	0.0	0.0	0.01	0.13	0.0	0.03	0.24	0.08	0.03	0.67	0.1	0.03	0.63
0.22	0.01	0.0	0.0	0.02	0.19	0.0	0.03	0.26	0.08	0.05	0.7	0.12	0.04	0.67
0.23	0.01	0.0	0.0	0.02	0.23	0.0	0.04	0.3	0.12	0.06	0.7	0.13	0.05	0.68
0.24	0.01	0.0	0.0	0.02	0.29	0.0	0.06	0.34	0.15	0.07	0.72	0.17	0.06	0.7
0.25	0.01	0.0	0.0	0.03	0.36	0.0	0.07	0.42	0.18	0.09	0.72	0.19	0.08	0.72
0.26	0.01	0.0	0.0	0.05	0.41	0.0	0.08	0.49	0.23	0.1	0.73	0.22	0.11	0.74
0.27	0.01	0.0	0.0	0.06	0.44	0.0	0.09	0.54	0.26	0.12	0.76	0.26	0.11	0.76
0.28	0.01	0.0	0.0	0.07	0.48	0.01	0.11	0.55	0.29	0.17	0.77	0.28	0.14	0.81
0.29	0.01	0.0	0.0	0.08	0.53	0.01	0.17	0.56	0.33	0.19	0.84	0.32	0.18	0.83
0.3	0.01	0.0	0.01	0.12	0.59	0.01	0.18	0.6	0.34	0.21	0.86	0.35	0.19	0.88
0.31	0.01	0.0	0.01	0.13	0.61	0.01	0.18	0.68	0.38	0.26	0.88	0.37	0.25	0.9
0.32	0.01	0.0	0.01	0.16	0.66	0.02	0.25	0.7	0.43	0.28	0.9	0.4	0.27	0.91
0.33	0.01	0.0	0.01	0.19	0.68	0.04	0.3	0.72	0.48	0.34	0.9	0.42	0.32	0.92
0.34	0.01	0.0	0.01	0.21	0.7	0.04	0.34	0.72	0.49	0.37	0.95	0.5	0.36	0.94
0.35	0.01	0.0	0.02	0.27	0.72	0.04	0.36	0.76	0.54	0.4	0.95	0.58	0.4	0.96
0.36	0.01	0.0	0.03	0.32	0.73	0.04	0.41	0.81	0.59	0.44	0.95	0.64	0.41	0.97
0.37	0.02	0.0	0.04	0.36	0.79	0.05	0.44	0.82	0.66	0.5	0.96	0.67	0.48	0.98
0.38	0.02	0.0	0.05	0.42	0.82	0.09	0.48	0.85	0.7	0.55	0.98	0.67	0.52	0.99
0.39	0.02	0.0	0.06	0.47	0.84	0.1	0.54	0.86	0.76	0.6	0.99	0.71	0.59	0.99
0.4	0.02	0.0	0.07	0.5	0.86	0.12	0.6	0.89	0.77	0.64	1.0	0.74	0.62	1.0
0.41	0.02	0.0	0.08	0.56	0.88	0.13	0.64	0.9	0.78	0.69	1.0	0.74	0.69	1.0
0.42	0.02	0.0	0.12	0.6	0.88	0.14	0.69	0.91	0.8	0.71	1.0	0.81	0.71	1.0
0.43	0.02	0.0	0.15	0.65	0.91	0.19	0.7	0.94	0.83	0.74	1.0	0.82	0.74	1.0
0.44	0.02	0.0	0.19	0.67	0.93	0.24	0.75	0.95	0.86	0.79	1.0	0.85	0.79	1.0
0.45	0.02	0.0	0.21	0.73	0.96	0.26	0.78	0.96	0.9	0.8	1.0	0.88	0.8	1.0
0.46	0.02	0.0	0.23	0.78	0.99	0.28	0.8	1.0	0.9	0.84	1.0	0.92	0.84	1.0
0.47	0.02	0.0	0.25	0.78	0.99	0.32	0.84	1.0	0.94	0.86	1.0	0.94	0.86	1.0
0.48	0.02	0.0	0.3	0.84	1.0	0.32	0.87	1.0	0.95	0.9	1.0	0.94	0.87	1.0
0.49	0.02	0.0	0.33	0.86	1.0	0.35	0.89	1.0	0.97	0.92	1.0	0.94	0.91	1.0
0.5	0.02	0.0	0.39	0.88	1.0	0.4	0.91	1.0	0.98	0.94	1.0	0.95	0.94	1.0
0.51	0.02	0.0	0.42	0.9	1.0	0.49	0.94	1.0	1.0	0.96	1.0	0.97	0.96	1.0
0.52	0.03	0.0	0.52	0.93	1.0	0.56	0.96	1.0	1.0	0.98	1.0	0.98	0.98	1.0
0.53	0.03	0.0	0.59	0.96	1.0	0.61	0.99	1.0	1.0	0.99	1.0	0.98	0.99	1.0
0.54	0.03	0.0	0.67	0.97	1.0	0.67	0.99	1.0	1.0	0.99	1.0	0.98	0.99	1.0
0.55	0.03	0.0	0.7	0.99	1.0	0.74	1.0	1.0	1.0	1.0	1.0	0.99	1.0	1.0
0.56	0.04	0.0	0.76	0.99	1.0	0.78	1.0	1.0	1.0	1.0	1.0	0.99	1.0	1.0
0.57	0.04	0.0	0.79	1.0	1.0	0.81	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.58	0.05	0.0	0.81	1.0	1.0	0.84	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.59	0.05	0.0	0.81	1.0	1.0	0.85	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.6	0.05	0.0	0.86	1.0	1.0	0.89	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.61	0.06	0.0	0.89	1.0	1.0	0.9	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.62	0.09	0.0	0.92	1.0	1.0	0.93	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.63	0.11	0.0	0.95	1.0	1.0	0.97	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.64	0.11	0.0	0.97	1.0	1.0	0.99	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.65	0.13	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.66	0.15	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.67	0.16	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.68	0.16	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.69	0.17	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.7	0.18	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.71	0.21	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.72	0.24	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.73	0.26	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.74	0.28	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.75	0.29	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.76	0.32	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.77	0.37	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.78	0.39	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.79	0.41	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.8	0.46	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.81	0.5	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.82	0.53	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.83	0.56	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.84	0.61	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.85	0.63	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.86	0.67	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.87	0.73	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.88	0.8	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.89	0.85	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.9	0.88	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.91	0.9	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.92	0.93	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.93	0.95	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.94	0.98	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.95	0.99	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.96	0.99	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.97	0.99	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.98	0.99	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.99	0.99	0.01	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> size4.txt <==
poi     scip  mc mip cr  crmip   mip1
-0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.0	0.0	0.0	0.0	0.0	0.0
0.02	0.0	0.0	0.0	0.0	0.0	0.0
0.03	0.0	0.0	0.0	0.0	0.0	0.0
0.04	0.0	0.0	0.0	0.0	0.0	0.0
0.05	0.0	0.0	0.0	0.0	0.0	0.0
0.06	0.0	0.0	0.0	0.0	0.0	0.0
0.07	0.0	0.0	0.0	0.0	0.0	0.0
0.08	0.0	0.0	0.0	0.0	0.0	0.0
0.09	0.0	0.0	0.0	0.0	0.0	0.0
0.1	0.0	0.0	0.0	0.0	0.0	0.0
0.11	0.0	0.0	0.0	0.0	0.01	0.0
0.12	0.0	0.0	0.0	0.0	0.01	0.0
0.13	0.0	0.0	0.0	0.0	0.01	0.0
0.14	0.0	0.0	0.0	0.0	0.02	0.0
0.15	0.0	0.0	0.0	0.0	0.02	0.0
0.16	0.0	0.0	0.0	0.0	0.03	0.0
0.17	0.0	0.0	0.0	0.0	0.04	0.0
0.18	0.0	0.0	0.0	0.0	0.04	0.0
0.19	0.0	0.0	0.0	0.0	0.05	0.0
0.2	0.0	0.0	0.0	0.0	0.06	0.0
0.21	0.0	0.0	0.0	0.01	0.08	0.0
0.22	0.0	0.0	0.0	0.01	0.09	0.0
0.23	0.0	0.0	0.0	0.01	0.17	0.0
0.24	0.0	0.0	0.0	0.01	0.24	0.0
0.25	0.0	0.0	0.0	0.02	0.3	0.0
0.26	0.0	0.0	0.0	0.02	0.31	0.0
0.27	0.0	0.0	0.0	0.03	0.35	0.0
0.28	0.0	0.0	0.0	0.04	0.41	0.0
0.29	0.0	0.0	0.0	0.06	0.48	0.0
0.3	0.0	0.0	0.0	0.09	0.55	0.0
0.31	0.0	0.0	0.0	0.11	0.61	0.0
0.32	0.0	0.0	0.0	0.11	0.66	0.0
0.33	0.0	0.0	0.01	0.14	0.7	0.01
0.34	0.0	0.0	0.01	0.18	0.74	0.01
0.35	0.0	0.0	0.01	0.2	0.78	0.01
0.36	0.0	0.0	0.01	0.28	0.81	0.01
0.37	0.0	0.0	0.01	0.34	0.87	0.01
0.38	0.0	0.0	0.01	0.4	0.91	0.01
0.39	0.0	0.0	0.01	0.46	0.93	0.01
0.4	0.0	0.0	0.02	0.49	0.93	0.02
0.41	0.0	0.0	0.03	0.58	0.93	0.03
0.42	0.0	0.0	0.03	0.62	0.97	0.03
0.43	0.0	0.0	0.05	0.73	0.97	0.05
0.44	0.0	0.0	0.08	0.78	0.97	0.08
0.45	0.0	0.0	0.1	0.82	0.99	0.1
0.46	0.0	0.0	0.13	0.85	0.99	0.13
0.47	0.0	0.0	0.19	0.87	0.99	0.19
0.48	0.0	0.0	0.26	0.9	1.0	0.26
0.49	0.0	0.0	0.31	0.94	1.0	0.31
0.5	0.0	0.0	0.37	0.97	1.0	0.37
0.51	0.0	0.0	0.49	0.98	1.0	0.49
0.52	0.0	0.0	0.54	0.99	1.0	0.54
0.53	0.0	0.0	0.61	0.99	1.0	0.61
0.54	0.0	0.0	0.7	0.99	1.0	0.7
0.55	0.0	0.0	0.77	0.99	1.0	0.77
0.56	0.0	0.0	0.8	0.99	1.0	0.8
0.57	0.0	0.0	0.82	1.0	1.0	0.82
0.58	0.0	0.0	0.87	1.0	1.0	0.87
0.59	0.0	0.0	0.9	1.0	1.0	0.9
0.6	0.0	0.0	0.93	1.0	1.0	0.93
0.61	0.0	0.0	0.94	1.0	1.0	0.94
0.62	0.0	0.0	0.94	1.0	1.0	0.94
0.63	0.0	0.0	0.95	1.0	1.0	0.95
0.64	0.0	0.0	0.97	1.0	1.0	0.97
0.65	0.0	0.0	0.98	1.0	1.0	0.98
0.66	0.0	0.0	0.99	1.0	1.0	0.99
0.67	0.0	0.0	0.99	1.0	1.0	0.99
0.68	0.01	0.0	0.99	1.0	1.0	0.99
0.69	0.01	0.0	0.99	1.0	1.0	0.99
0.7	0.01	0.0	0.99	1.0	1.0	0.99
0.71	0.01	0.0	1.0	1.0	1.0	1.0
0.72	0.01	0.0	1.0	1.0	1.0	1.0
0.73	0.01	0.0	1.0	1.0	1.0	1.0
0.74	0.01	0.0	1.0	1.0	1.0	1.0
0.75	0.01	0.0	1.0	1.0	1.0	1.0
0.76	0.01	0.0	1.0	1.0	1.0	1.0
0.77	0.02	0.0	1.0	1.0	1.0	1.0
0.78	0.04	0.0	1.0	1.0	1.0	1.0
0.79	0.05	0.0	1.0	1.0	1.0	1.0
0.8	0.07	0.0	1.0	1.0	1.0	1.0
0.81	0.07	0.0	1.0	1.0	1.0	1.0
0.82	0.12	0.0	1.0	1.0	1.0	1.0
0.83	0.16	0.0	1.0	1.0	1.0	1.0
0.84	0.19	0.0	1.0	1.0	1.0	1.0
0.85	0.28	0.0	1.0	1.0	1.0	1.0
0.86	0.45	0.0	1.0	1.0	1.0	1.0
0.87	0.59	0.0	1.0	1.0	1.0	1.0
0.88	0.68	0.0	1.0	1.0	1.0	1.0
0.89	0.72	0.0	1.0	1.0	1.0	1.0
0.9	0.78	0.0	1.0	1.0	1.0	1.0
0.91	0.82	0.0	1.0	1.0	1.0	1.0
0.92	0.91	0.0	1.0	1.0	1.0	1.0
0.93	0.94	0.0	1.0	1.0	1.0	1.0
0.94	0.96	0.0	1.0	1.0	1.0	1.0
0.95	0.96	0.0	1.0	1.0	1.0	1.0
0.96	0.97	0.0	1.0	1.0	1.0	1.0
0.97	0.98	0.0	1.0	1.0	1.0	1.0
0.98	0.98	0.01	1.0	1.0	1.0	1.0
0.99	0.99	0.01	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0


==> size4plus.txt <==
poi     scip	mc	mip	cr	crmip	mip1	cr1	crmip1	mip2	cr2	crmip2	mip3	cr3	crmip3	
-0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.01	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.02	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.03	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.04	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.05	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
0.06	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.025
0.07	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0125	0.0	0.0	0.0375
0.08	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.025	0.0	0.0	0.05
0.09	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0375	0.0	0.0	0.0625
0.1	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0125	0.0	0.0	0.05	0.0	0.0	0.0875
0.11	0.0	0.0	0.0	0.0	0.0125	0.0	0.0	0.0125	0.0	0.0	0.1	0.0	0.0	0.1
0.12	0.0	0.0	0.0	0.0	0.0125	0.0	0.0	0.025	0.0	0.0	0.125	0.0	0.0	0.125
0.13	0.0	0.0	0.0	0.0	0.0125	0.0	0.0	0.025	0.0	0.0	0.1375	0.0	0.0	0.1625
0.14	0.0	0.0	0.0	0.0	0.025	0.0	0.0	0.0375	0.0	0.0	0.2125	0.0	0.0	0.25
0.15	0.0	0.0	0.0	0.0	0.025	0.0	0.0	0.0375	0.0	0.0	0.2625	0.0	0.0	0.3
0.16	0.0	0.0	0.0	0.0	0.0375	0.0	0.0	0.05	0.0	0.0	0.3	0.0	0.0	0.3375
0.17	0.0	0.0	0.0	0.0	0.05	0.0	0.0	0.075	0.0	0.0	0.3625	0.0	0.0	0.3625
0.18	0.0	0.0	0.0	0.0	0.05	0.0	0.0	0.1	0.0	0.0	0.425	0.0	0.0	0.3875
0.19	0.0	0.0	0.0	0.0	0.0625	0.0	0.0125	0.1	0.0	0.0125	0.475	0.0	0.0	0.425
0.2	0.0	0.0	0.0	0.0	0.075	0.0	0.025	0.125	0.0	0.025	0.5375	0.0	0.0125	0.4625
0.21	0.0	0.0	0.0	0.0125	0.1	0.0	0.025	0.15	0.0	0.025	0.6	0.0	0.025	0.5125
0.22	0.0	0.0	0.0	0.0125	0.1125	0.0	0.025	0.2125	0.0	0.025	0.6125	0.0	0.025	0.525
0.23	0.0	0.0	0.0	0.0125	0.1875	0.0	0.025	0.275	0.0	0.0375	0.625	0.0	0.0375	0.575
0.24	0.0	0.0	0.0	0.0125	0.225	0.0	0.025	0.3	0.0	0.075	0.6375	0.0	0.075	0.625
0.25	0.0	0.0	0.0	0.025	0.2875	0.0	0.0625	0.35	0.0	0.1125	0.7	0.0	0.0875	0.6875
0.26	0.0	0.0	0.0	0.025	0.3	0.0	0.0875	0.425	0.0	0.1125	0.7375	0.0	0.1125	0.7125
0.27	0.0	0.0	0.0	0.0375	0.3375	0.0	0.0875	0.475	0.0	0.125	0.7875	0.0	0.1125	0.775
0.28	0.0	0.0	0.0	0.05	0.3875	0.0	0.1125	0.5125	0.0	0.1375	0.8375	0.0	0.15	0.825
0.29	0.0	0.0	0.0	0.075	0.4625	0.0	0.1375	0.5625	0.0	0.175	0.8625	0.0	0.1625	0.8625
0.3	0.0	0.0	0.0	0.0875	0.55	0.0	0.175	0.6125	0.0	0.1875	0.8875	0.0	0.1875	0.9
0.31	0.0	0.0	0.0	0.1125	0.6125	0.0	0.1875	0.675	0.0	0.225	0.9	0.0	0.2	0.9125
0.32	0.0	0.0	0.0	0.1125	0.65	0.0	0.2125	0.6875	0.0	0.2625	0.95	0.0	0.275	0.9375
0.33	0.0	0.0	0.0125	0.1375	0.6875	0.0125	0.25	0.725	0.0125	0.3375	0.95	0.0125	0.3375	0.95
0.34	0.0	0.0	0.0125	0.1875	0.725	0.0125	0.325	0.7875	0.0125	0.35	0.9625	0.0125	0.3375	0.95
0.35	0.0	0.0	0.0125	0.2	0.75	0.0125	0.35	0.825	0.0125	0.4125	0.9625	0.0125	0.4	0.9625
0.36	0.0	0.0	0.0125	0.275	0.8	0.0125	0.4125	0.85	0.0125	0.45	0.975	0.0125	0.45	0.9625
0.37	0.0	0.0	0.0125	0.3375	0.8625	0.0125	0.4625	0.9	0.0125	0.525	0.975	0.0125	0.5	0.975
0.38	0.0	0.0	0.0125	0.4	0.9125	0.0125	0.5125	0.925	0.0125	0.575	0.975	0.0125	0.5625	0.975
0.39	0.0	0.0	0.0125	0.4375	0.9375	0.0125	0.5625	0.95	0.0125	0.6375	0.9875	0.0125	0.6375	0.975
0.4	0.0	0.0	0.025	0.475	0.9375	0.025	0.65	0.975	0.025	0.6875	0.9875	0.025	0.6625	0.975
0.41	0.0	0.0	0.0375	0.575	0.9375	0.0375	0.6625	0.975	0.0375	0.7875	0.9875	0.0375	0.75	0.9875
0.42	0.0	0.0	0.0375	0.6	0.9625	0.0375	0.775	0.975	0.0375	0.8	0.9875	0.0375	0.7875	1.0
0.43	0.0	0.0	0.0625	0.7125	0.9625	0.0625	0.7875	0.9875	0.0625	0.8375	1.0	0.0625	0.825	1.0
0.44	0.0	0.0	0.0875	0.7625	0.9625	0.0875	0.85	0.9875	0.0875	0.8625	1.0	0.0875	0.85	1.0
0.45	0.0	0.0	0.125	0.8	0.9875	0.125	0.8625	0.9875	0.125	0.875	1.0	0.125	0.875	1.0
0.46	0.0	0.0	0.1625	0.8375	0.9875	0.1625	0.8875	0.9875	0.1625	0.9625	1.0	0.1625	0.9375	1.0
0.47	0.0	0.0	0.2	0.8625	0.9875	0.2	0.95	0.9875	0.2	0.975	1.0	0.2	0.975	1.0
0.48	0.0	0.0	0.2625	0.9	1.0	0.2625	0.975	0.9875	0.2625	0.975	1.0	0.2625	0.975	1.0
0.49	0.0	0.0	0.325	0.95	1.0	0.325	0.975	1.0	0.325	0.9875	1.0	0.325	0.975	1.0
0.5	0.0	0.0	0.3875	0.975	1.0	0.3875	0.975	1.0	0.3875	0.9875	1.0	0.3875	0.9875	1.0
0.51	0.0	0.0	0.475	0.9875	1.0	0.475	0.9875	1.0	0.475	0.9875	1.0	0.475	0.9875	1.0
0.52	0.0	0.0	0.55	0.9875	1.0	0.55	0.9875	1.0	0.55	0.9875	1.0	0.55	0.9875	1.0
0.53	0.0	0.0	0.6125	0.9875	1.0	0.6125	0.9875	1.0	0.6125	0.9875	1.0	0.6125	0.9875	1.0
0.54	0.0	0.0	0.6875	0.9875	1.0	0.6875	0.9875	1.0	0.6875	0.9875	1.0	0.6875	0.9875	1.0
0.55	0.0	0.0	0.7375	0.9875	1.0	0.7375	0.9875	1.0	0.7375	1.0	1.0	0.7375	0.9875	1.0
0.56	0.0	0.0	0.775	0.9875	1.0	0.775	1.0	1.0	0.775	1.0	1.0	0.775	1.0	1.0
0.57	0.0	0.0	0.8	1.0	1.0	0.8	1.0	1.0	0.8	1.0	1.0	0.8	1.0	1.0
0.58	0.0	0.0	0.85	1.0	1.0	0.85	1.0	1.0	0.85	1.0	1.0	0.85	1.0	1.0
0.59	0.0	0.0	0.875	1.0	1.0	0.875	1.0	1.0	0.875	1.0	1.0	0.875	1.0	1.0
0.6	0.0	0.0	0.9125	1.0	1.0	0.9125	1.0	1.0	0.9125	1.0	1.0	0.9125	1.0	1.0
0.61	0.0	0.0	0.925	1.0	1.0	0.925	1.0	1.0	0.925	1.0	1.0	0.925	1.0	1.0
0.62	0.0	0.0	0.925	1.0	1.0	0.925	1.0	1.0	0.925	1.0	1.0	0.925	1.0	1.0
0.63	0.0	0.0	0.9375	1.0	1.0	0.9375	1.0	1.0	0.9375	1.0	1.0	0.9375	1.0	1.0
0.64	0.0	0.0	0.9625	1.0	1.0	0.9625	1.0	1.0	0.9625	1.0	1.0	0.9625	1.0	1.0
0.65	0.0	0.0	0.975	1.0	1.0	0.975	1.0	1.0	0.975	1.0	1.0	0.975	1.0	1.0
0.66	0.0	0.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0
0.67	0.0	0.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0
0.68	0.0	0.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0
0.69	0.0125	0.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0
0.7	0.0375	0.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0	0.9875	1.0	1.0
0.71	0.05	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.72	0.0625	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.73	0.075	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.74	0.0875	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.75	0.0875	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.76	0.125	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.77	0.15	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.78	0.1875	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.79	0.2	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.8	0.25	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.81	0.2875	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.82	0.3625	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.83	0.4125	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.84	0.4875	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.85	0.5375	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.86	0.55	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.87	0.6375	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.88	0.6875	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.89	0.75	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.9	0.8125	0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.91	0.8375	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.92	0.9	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.93	0.9375	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.94	0.975	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.95	0.975	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.96	0.975	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.97	0.975	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.98	0.9875	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.99	0.9875	0.0125	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0

